Dual Mesh Convolutional Networks for Human Shape Correspondence

Convolutional networks have been extremely successful for regular data structures such as 2D images and 3D voxel grids. The transposition to meshes is, however, not straight-forward due to their irregular structure. We explore how the dual, face-based representation of triangular meshes can be leveraged as a data structure for graph convolutional networks. In the dual mesh, each node (face) has a fixed number of neighbors, which makes the networks less susceptible to overfitting on the mesh topology, and also al-lows the use of input features that are naturally defined over faces, such as surface normals and face areas. We evaluate the dual approach on the shape correspondence task on theFaust human shape dataset and variants of it with differ-ent mesh topologies. Our experiments show that results of graph convolutional networks improve when defined over the dual rather than primal mesh. Moreover, our models that explicitly leverage the neighborhood regularity of dual meshes allow improving results further while being more robust to changes in the mesh topology.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   �n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> plots/plot_remeshed_faust_sota.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{cool_yellow}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{cool_green}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{cool_purple}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{cool_blue}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{cool_red}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\pgfplotsset{compat=newest} 

\tikzstyle{every node}=[font=\small]

\begin{axis}[%
width=0.85\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=0.2,
xlabel={Geodesic error (cm)},
xtick = {0,0.04,0.08,0.12,0.16,0.2},
xticklabels = {0,4,8,12,16,20},
axis x line*=top,
axis y line=none,
]
\addplot [color=white,opacity=0.0,line width=1pt,forget plot]
  table[row sep=crcr]{%
0	0.0661103047895501\\
0.203030303030303	0.998846153846154\\
};
\end{axis}

\begin{axis}[%
width=0.85\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=0.1,
xlabel style={align=center,text width=5cm},
xlabel={\vspace{-0.5cm}\begin{center}Geodesic error (\% diameter) %\newline Geodesic error
\end{center}},
xtick={0,0.02,0.04,0.06,0.08,0.1},
xticklabels = {0,0.02,0.04,0.06,0.08,0.1},
xmajorgrids,
%ymin=0, ymax=1, ytick={0,0.2,0.4,0.6,0.8,1},
ymin=0.3, ymax=1, ytick={0.3,0.4,0.5,0.6,0.7,0.8,0.9,1},
ylabel={\% correspondences},
ymajorgrids,
axis background/.style={fill=white},
legend style={
	at={(0.76,0.02)},
	anchor=south east,
	legend cell align=left,
	align=left,
	text width=8.7em,
	text height=1ex,
}
]

% < MONET
\addplot [color=cool_red,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	0.49587103	\\
0.001	0.49587103	\\
0.002	0.49600199	\\
0.003	0.49807746	\\
0.004	0.50600904	\\
0.005	0.5178082	\\
0.006	0.53143008	\\
0.007	0.54863332	\\
0.008	0.57096731	\\
0.009	0.59410406	\\
0.01	0.62265904	\\
0.011	0.65455647	\\
0.012	0.68722068	\\
0.013	0.71550664	\\
0.014	0.74225371	\\
0.015	0.76318294	\\
0.016	0.7808148	\\
0.017	0.79538629	\\
0.018	0.80671158	\\
0.019	0.81718001	\\
0.02	0.82653654	\\
0.021	0.83537748	\\
0.022	0.84319637	\\
0.023	0.84890276	\\
0.024	0.85489535	\\
0.025	0.8598788	\\
0.026	0.86480905	\\
0.027	0.86945357	\\
0.028	0.87302033	\\
0.029	0.87601591	\\
0.03	0.87864884	\\
0.031	0.88085412	\\
0.032	0.88313696	\\
0.033	0.88518079	\\
0.034	0.88653514	\\
0.035	0.88808047	\\
0.036	0.88912092	\\
0.037	0.89017287	\\
0.038	0.89135987	\\
0.039	0.89274805	\\
0.04	0.89369884	\\
0.041	0.89466464	\\
0.042	0.89560495	\\
0.043	0.89631325	\\
0.044	0.89683462	\\
0.045	0.89759877	\\
0.046	0.89858069	\\
0.047	0.8991574	\\
0.048	0.90002306	\\
0.049	0.90054136	\\
0.05	0.90127188	\\
0.051	0.90189249	\\
0.052	0.90242367	\\
0.053	0.90309047	\\
0.054	0.90365537	\\
0.055	0.90433075	\\
0.056	0.90483433	\\
0.057	0.90534963	\\
0.058	0.90581081	\\
0.059	0.90625762	\\
0.06	0.90661746	\\
0.061	0.90707881	\\
0.062	0.90733933	\\
0.063	0.90778523	\\
0.064	0.90814378	\\
0.065	0.90860694	\\
0.066	0.90897943	\\
0.067	0.90938272	\\
0.068	0.90973025	\\
0.069	0.90993369	\\
0.07	0.91032267	\\
0.071	0.91085687	\\
0.072	0.91126087	\\
0.073	0.91148983	\\
0.074	0.91184976	\\
0.075	0.91251265	\\
0.076	0.91268464	\\
0.077	0.91317195	\\
0.078	0.91348914	\\
0.079	0.91382151	\\
0.08	0.91426727	\\
0.081	0.91489886	\\
0.082	0.91512885	\\
0.083	0.91558637	\\
0.084	0.91588683	\\
0.085	0.91613134	\\
0.086	0.9164043	\\
0.087	0.91669324	\\
0.088	0.91702099	\\
0.089	0.9173556	\\
0.09	0.91767018	\\
0.091	0.91784178	\\
0.092	0.91801357	\\
0.093	0.91811474	\\
0.094	0.91838667	\\
0.095	0.9186468	\\
0.096	0.91886173	\\
0.097	0.91902178	\\
0.098	0.91929326	\\
0.099	0.91958241	\\
0.1	0.91976989	\\
};
\addlegendentry{MoNet};
% > MONET

% < FeaStNet 
\addplot [color=green,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	0.4922109778	\\
0.001	0.4922109778	\\
0.002	0.4922971112	\\
0.003	0.4941587089	\\
0.004	0.5015189071	\\
0.005	0.5137214339	\\
0.006	0.5286132477	\\
0.007	0.5483813535	\\
0.008	0.5743259045	\\
0.009	0.6012165836	\\
0.01	0.6374422805	\\
0.011	0.6747802953	\\
0.012	0.709550406	\\
0.013	0.7413793766	\\
0.014	0.772960764	\\
0.015	0.7967492432	\\
0.016	0.8175596208	\\
0.017	0.8344090356	\\
0.018	0.8475608603	\\
0.019	0.8611955139	\\
0.02	0.8728498998	\\
0.021	0.8845658929	\\
0.022	0.8928040865	\\
0.023	0.9013556734	\\
0.024	0.9084970822	\\
0.025	0.9153352408	\\
0.026	0.9211628053	\\
0.027	0.9266400669	\\
0.028	0.9318076417	\\
0.029	0.9360871331	\\
0.03	0.9394872726	\\
0.031	0.9426869121	\\
0.032	0.9459660115	\\
0.033	0.9488004369	\\
0.034	0.9508783379	\\
0.035	0.9529805074	\\
0.036	0.9549516622	\\
0.037	0.9563298038	\\
0.038	0.957951598	\\
0.039	0.9592772557	\\
0.04	0.9607890741	\\
0.041	0.9618577116	\\
0.042	0.963372929	\\
0.043	0.9643353571	\\
0.044	0.9654555537	\\
0.045	0.9665484529	\\
0.046	0.967685352	\\
0.047	0.96878771	\\
0.048	0.9697778351	\\
0.049	0.9708460823	\\
0.05	0.9717694437	\\
0.051	0.9724735981	\\
0.052	0.9733418152	\\
0.053	0.9739470912	\\
0.054	0.9748658524	\\
0.055	0.9757866145	\\
0.056	0.9764747503	\\
0.057	0.9771199098	\\
0.058	0.977883531	\\
0.059	0.9786605469	\\
0.06	0.9795951164	\\
0.061	0.980198389	\\
0.062	0.9805984369	\\
0.063	0.9811054018	\\
0.064	0.9817419811	\\
0.065	0.9821561124	\\
0.066	0.9828595559	\\
0.067	0.9831183929	\\
0.068	0.9835072282	\\
0.069	0.9840668838	\\
0.07	0.9844430408	\\
0.071	0.9847896317	\\
0.072	0.9851954965	\\
0.073	0.9854661259	\\
0.074	0.9856807662	\\
0.075	0.9860116384	\\
0.076	0.986112977	\\
0.077	0.9862705964	\\
0.078	0.9864584885	\\
0.079	0.9867309421	\\
0.08	0.9869321297	\\
0.081	0.9870335825	\\
0.082	0.9871615055	\\
0.083	0.9872469458	\\
0.084	0.9873330843	\\
0.085	0.9874053966	\\
0.086	0.9874909609	\\
0.087	0.9875769114	\\
0.088	0.9876625059	\\
0.089	0.9879062991	\\
0.09	0.9879911396	\\
0.091	0.9881054048	\\
0.092	0.9882203748	\\
0.093	0.9882346564	\\
0.094	0.9883202597	\\
0.095	0.9884356868	\\
0.096	0.988522575	\\
0.097	0.9885513373	\\
0.098	0.9886238142	\\
0.099	0.9887519887	\\
0.1	0.9888239565	\\
};
\addlegendentry{FeaStNet};
% > FeaStNet

% < FeaStNet_Dual_XYZ
\addplot [color=green,dashed,line width=1.5pt]
  table[row sep=crcr]{%
0	0.3885732	\\
0.001	0.3885732	\\
0.002	0.38874742	\\
0.003	0.39079371	\\
0.004	0.39784459	\\
0.005	0.41002509	\\
0.006	0.42500773	\\
0.007	0.4430487	\\
0.008	0.4681056	\\
0.009	0.49335542	\\
0.01	0.52835563	\\
0.011	0.56531387	\\
0.012	0.60196428	\\
0.013	0.63363104	\\
0.014	0.66483756	\\
0.015	0.68949747	\\
0.016	0.71174802	\\
0.017	0.7302666	\\
0.018	0.74556565	\\
0.019	0.76089698	\\
0.02	0.7738791	\\
0.021	0.78817896	\\
0.022	0.79902047	\\
0.023	0.81006013	\\
0.024	0.81931222	\\
0.025	0.82752829	\\
0.026	0.83503908	\\
0.027	0.84291992	\\
0.028	0.84993616	\\
0.029	0.85675415	\\
0.03	0.86234235	\\
0.031	0.86715423	\\
0.032	0.87247858	\\
0.033	0.87713778	\\
0.034	0.88112031	\\
0.035	0.88500202	\\
0.036	0.88810484	\\
0.037	0.89125311	\\
0.038	0.89438076	\\
0.039	0.89690711	\\
0.04	0.89947068	\\
0.041	0.90199646	\\
0.042	0.90428896	\\
0.043	0.90621267	\\
0.044	0.90864697	\\
0.045	0.91083938	\\
0.046	0.91289068	\\
0.047	0.91461097	\\
0.048	0.91641532	\\
0.049	0.91841676	\\
0.05	0.92042113	\\
0.051	0.92173179	\\
0.052	0.92320383	\\
0.053	0.92456737	\\
0.054	0.92614172	\\
0.055	0.92741407	\\
0.056	0.92849503	\\
0.057	0.92977818	\\
0.058	0.93096387	\\
0.059	0.93184165	\\
0.06	0.93288333	\\
0.061	0.93381965	\\
0.062	0.93478614	\\
0.063	0.93590062	\\
0.064	0.93692662	\\
0.065	0.93772004	\\
0.066	0.93861024	\\
0.067	0.93926383	\\
0.068	0.93997173	\\
0.069	0.94096666	\\
0.07	0.9417055	\\
0.071	0.94248346	\\
0.072	0.94311759	\\
0.073	0.94363889	\\
0.074	0.94411954	\\
0.075	0.94465432	\\
0.076	0.94505749	\\
0.077	0.94557451	\\
0.078	0.94584846	\\
0.079	0.94631221	\\
0.08	0.94681536	\\
0.081	0.9470887	\\
0.082	0.94739377	\\
0.083	0.9478259	\\
0.084	0.94825853	\\
0.085	0.94853324	\\
0.086	0.94892292	\\
0.087	0.94913828	\\
0.088	0.94957359	\\
0.089	0.94983394	\\
0.09	0.95000751	\\
0.091	0.95028161	\\
0.092	0.95053991	\\
0.093	0.95081716	\\
0.094	0.9509173	\\
0.095	0.95121881	\\
0.096	0.95143424	\\
0.097	0.95163526	\\
0.098	0.95176447	\\
0.099	0.95189332	\\
0.1	0.95206561	\\
};
\addlegendentry{FeaStNetDual};
% > FeaStNet_Dual_XYZ

% < SplineCNN
\addplot [color=cool_purple,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	0.5013991258	\\
0.001	0.5013991258	\\
0.002	0.5014711813	\\
0.003	0.5030874908	\\
0.004	0.5090345364	\\
0.005	0.5190883536	\\
0.006	0.5326612482	\\
0.007	0.5495849105	\\
0.008	0.5715581365	\\
0.009	0.5959366694	\\
0.01	0.6278320673	\\
0.011	0.6637803288	\\
0.012	0.6969020222	\\
0.013	0.7250754198	\\
0.014	0.7539361008	\\
0.015	0.7749298522	\\
0.016	0.7926983772	\\
0.017	0.8073922433	\\
0.018	0.8194018214	\\
0.019	0.8305141696	\\
0.02	0.8396973466	\\
0.021	0.8490144389	\\
0.022	0.8556754842	\\
0.023	0.8623229993	\\
0.024	0.8686130035	\\
0.025	0.8733873951	\\
0.026	0.8783187864	\\
0.027	0.8832023653	\\
0.028	0.8869031873	\\
0.029	0.8901523297	\\
0.03	0.8930000689	\\
0.031	0.8950644615	\\
0.032	0.8973018874	\\
0.033	0.8993050404	\\
0.034	0.900519607	\\
0.035	0.90191859	\\
0.036	0.90288657	\\
0.037	0.903813962	\\
0.038	0.9047111665	\\
0.039	0.9055752613	\\
0.04	0.9063663112	\\
0.041	0.9074975928	\\
0.042	0.9083919335	\\
0.043	0.9091887948	\\
0.044	0.9100977142	\\
0.045	0.9108590456	\\
0.046	0.9115957977	\\
0.047	0.9121058924	\\
0.048	0.9129977876	\\
0.049	0.9137035006	\\
0.05	0.9142065985	\\
0.051	0.9149955923	\\
0.052	0.9155385568	\\
0.053	0.9161874867	\\
0.054	0.9168218208	\\
0.055	0.9173818347	\\
0.056	0.9177399707	\\
0.057	0.9180834827	\\
0.058	0.918586242	\\
0.059	0.9193061607	\\
0.06	0.9198394202	\\
0.061	0.9201829349	\\
0.062	0.9205135057	\\
0.063	0.9210035009	\\
0.064	0.9214783816	\\
0.065	0.9220223838	\\
0.066	0.9226403314	\\
0.067	0.9230556589	\\
0.068	0.9233851991	\\
0.069	0.9239606115	\\
0.07	0.9243072985	\\
0.071	0.9249964877	\\
0.072	0.9255448125	\\
0.073	0.9259313966	\\
0.074	0.9263318509	\\
0.075	0.9267620354	\\
0.076	0.927047717	\\
0.077	0.9274629892	\\
0.078	0.9279657705	\\
0.079	0.9283100861	\\
0.08	0.9287088374	\\
0.081	0.9291510199	\\
0.082	0.9294227261	\\
0.083	0.9295943235	\\
0.084	0.9299668667	\\
0.085	0.9301526703	\\
0.086	0.9303242957	\\
0.087	0.930482572	\\
0.088	0.9306829447	\\
0.089	0.9309261069	\\
0.09	0.9311404871	\\
0.091	0.9312837754	\\
0.092	0.9314974199	\\
0.093	0.9317133313	\\
0.094	0.9320006858	\\
0.095	0.9321451556	\\
0.096	0.932231798	\\
0.097	0.9324049312	\\
0.098	0.9324772294	\\
0.099	0.9326060145	\\
0.1	0.9326928591	\\
};
\addlegendentry{SplineCNN};

% < DualConv(N+A+DCM)
\addplot [color=black,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	0.4924012	\\
0.001	0.4924012	\\
0.002	0.49245873	\\
0.003	0.49407172	\\
0.004	0.50043008	\\
0.005	0.51156949	\\
0.006	0.52542759	\\
0.007	0.54213918	\\
0.008	0.564441	\\
0.009	0.58993326	\\
0.01	0.62286555	\\
0.011	0.6580003	\\
0.012	0.69197972	\\
0.013	0.72235157	\\
0.014	0.75190833	\\
0.015	0.77373116	\\
0.016	0.793079	\\
0.017	0.80952944	\\
0.018	0.82247306	\\
0.019	0.83444141	\\
0.02	0.84462086	\\
0.021	0.85446826	\\
0.022	0.86193609	\\
0.023	0.87030201	\\
0.024	0.87780462	\\
0.025	0.88340793	\\
0.026	0.88803176	\\
0.027	0.89367412	\\
0.028	0.89825313	\\
0.029	0.90232545	\\
0.03	0.90562308	\\
0.031	0.90877979	\\
0.032	0.91178634	\\
0.033	0.91464703	\\
0.034	0.91675537	\\
0.035	0.91883251	\\
0.036	0.92068074	\\
0.037	0.92199196	\\
0.038	0.92343226	\\
0.039	0.92481189	\\
0.04	0.92626044	\\
0.041	0.92754368	\\
0.042	0.92914501	\\
0.043	0.93038009	\\
0.044	0.93144843	\\
0.045	0.93270795	\\
0.046	0.93377752	\\
0.047	0.93462684	\\
0.048	0.93586791	\\
0.049	0.93675938	\\
0.05	0.93775355	\\
0.051	0.93853508	\\
0.052	0.93936023	\\
0.053	0.9400803	\\
0.054	0.94111707	\\
0.055	0.94198175	\\
0.056	0.94257213	\\
0.057	0.94313155	\\
0.058	0.94367932	\\
0.059	0.94454623	\\
0.06	0.94508138	\\
0.061	0.9458734	\\
0.062	0.94630414	\\
0.063	0.94686579	\\
0.064	0.94752846	\\
0.065	0.94807438	\\
0.066	0.94867645	\\
0.067	0.94905001	\\
0.068	0.94961317	\\
0.069	0.9501591	\\
0.07	0.95056434	\\
0.071	0.95093838	\\
0.072	0.95147043	\\
0.073	0.95187362	\\
0.074	0.95226313	\\
0.075	0.95260903	\\
0.076	0.95285397	\\
0.077	0.95299746	\\
0.078	0.95329926	\\
0.079	0.95357355	\\
0.08	0.95381816	\\
0.081	0.95408979	\\
0.082	0.95434793	\\
0.083	0.95448988	\\
0.084	0.95459042	\\
0.085	0.9547043	\\
0.086	0.95486206	\\
0.087	0.95500526	\\
0.088	0.95516338	\\
0.089	0.95527843	\\
0.09	0.95550869	\\
0.091	0.95572393	\\
0.092	0.95596826	\\
0.093	0.95601151	\\
0.094	0.95611409	\\
0.095	0.95638744	\\
0.096	0.95653126	\\
0.097	0.95664603	\\
0.098	0.95683362	\\
0.099	0.95699084	\\
0.1	0.95716245	\\
};
\addlegendentry{DualConv(Normal+Area+DistCM)};
% > DualConv

% < DualConv(XYZ)
\addplot [color=black,dotted,line width=1.5pt]
  table[row sep=crcr]{%
0	0.37323809	\\
0.001	0.37323809	\\
0.002	0.37338406	\\
0.003	0.37563352	\\
0.004	0.38313718	\\
0.005	0.39437255	\\
0.006	0.40977571	\\
0.007	0.42924019	\\
0.008	0.45521482	\\
0.009	0.48221748	\\
0.01	0.5188171	\\
0.011	0.55900323	\\
0.012	0.59703798	\\
0.013	0.63162711	\\
0.014	0.66534037	\\
0.015	0.69154708	\\
0.016	0.71369581	\\
0.017	0.73311747	\\
0.018	0.74933236	\\
0.019	0.76720882	\\
0.02	0.7820019	\\
0.021	0.79705593	\\
0.022	0.8089875	\\
0.023	0.82116418	\\
0.024	0.8319321	\\
0.025	0.84159089	\\
0.026	0.85056004	\\
0.027	0.85881727	\\
0.028	0.86597828	\\
0.029	0.87332577	\\
0.03	0.87986413	\\
0.031	0.88575792	\\
0.032	0.89178246	\\
0.033	0.89745249	\\
0.034	0.90142203	\\
0.035	0.90558531	\\
0.036	0.90953509	\\
0.037	0.91320765	\\
0.038	0.91669006	\\
0.039	0.91933989	\\
0.04	0.92260325	\\
0.041	0.92563403	\\
0.042	0.92831061	\\
0.043	0.93104951	\\
0.044	0.93404557	\\
0.045	0.93607514	\\
0.046	0.93842865	\\
0.047	0.94055983	\\
0.048	0.94239929	\\
0.049	0.94426663	\\
0.05	0.94593677	\\
0.051	0.94742397	\\
0.052	0.949171	\\
0.053	0.95068709	\\
0.054	0.95247201	\\
0.055	0.95410382	\\
0.056	0.95552975	\\
0.057	0.95667744	\\
0.058	0.95809011	\\
0.059	0.95936533	\\
0.06	0.96046657	\\
0.061	0.96176463	\\
0.062	0.96276414	\\
0.063	0.96388092	\\
0.064	0.96497043	\\
0.065	0.96559096	\\
0.066	0.96652828	\\
0.067	0.96736435	\\
0.068	0.96820243	\\
0.069	0.9689693	\\
0.07	0.96972379	\\
0.071	0.97048676	\\
0.072	0.97121984	\\
0.073	0.97183217	\\
0.074	0.97229927	\\
0.075	0.97291864	\\
0.076	0.97352523	\\
0.077	0.97381445	\\
0.078	0.97433235	\\
0.079	0.97482161	\\
0.08	0.97508088	\\
0.081	0.97533836	\\
0.082	0.97579817	\\
0.083	0.97597137	\\
0.084	0.97630008	\\
0.085	0.9765032	\\
0.086	0.97670405	\\
0.087	0.9768043	\\
0.088	0.9769755	\\
0.089	0.9772176	\\
0.09	0.97733303	\\
0.091	0.977533	\\
0.092	0.97784989	\\
0.093	0.97796475	\\
0.094	0.97809294	\\
0.095	0.97826409	\\
0.096	0.97836468	\\
0.097	0.97857889	\\
0.098	0.97870663	\\
0.099	0.97894892	\\
0.1	0.97906383	\\
};
\addlegendentry{DualConv(XYZ)};
% > DualConv

\end{axis}
\end{tikzpicture}

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


